Precise in situ radius measurement of individual optically trapped microspheres using negative optical torque exerted by focused vortex beams

We demonstrate a new method for determining the radius of micron-sized particles trapped by a vortex laser beam. The technique is based on measuring the rotation experienced by the center of mass of a microsphere that is laterally displaced by a Stokes drag force to an off-axis equilibrium position. The rotation results from an optical torque pointing along the direction opposite to the vortex beam angular momentum. We fit the rotation angle data for different Laguerre-Gaussian modes taking the radius as a fitting parameter in the Mie-Debye theory of optical tweezers. We also discuss how micron-sized beads can be used as probes for optical aberrations introduced by the experimental setup.

==> figures/Alpha_x_Ell_2020.03.15_Afternoon_Bead_B.csv <==
Ell,Alpha,dAlpha
-4.0,8.487538550169687,0.2586922030648586
-3.0,4.452675801159063,0.4613250617590452
-2.0,3.8320079894385346,0.49306663008072626
-1.0,3.8770132838805695,0.4337106251145671
0.0,1.0614260373590299,0.40573349577559104
1.0,-4.55606911570335,0.23645146934813138
2.0,-7.278317907965142,0.08051202493383956
3.0,-5.940256958282946,0.2697563473170565
4.0,-0.8250750805174917,0.6231385596080904


==> figures/Alpha_x_Ell_2020.03.15_Morning_Bead_A.csv <==
Ell,Alpha,dAlpha
-4.0,8.54759966600626,0.10394267408220297
-3.0,4.022911419452262,0.2648324376113994
-2.0,3.398783636027206,0.41341486968376756
-1.0,4.851784667921702,0.3137505794482618
0.0,0.7341565663278923,0.17586855012844188
1.0,-5.656129626669809,0.18802298515849633
2.0,-6.320933753262992,0.11739941427095686
3.0,-5.658759059647492,0.16904088461252909
4.0,-2.2792569725164906,0.34001422406048165


==> figures/Alpha_x_Ell_2020.03.17_Afternoon_Bead_D.csv <==
Ell,Alpha,dAlpha
-7.0,9.824929862500756,1.6914390041173841
-6.0,6.331867875532427,2.2057821228279066
-5.0,3.3571464448188735,0.41364573990936787
-4.0,7.677559105072138,0.7794203840663898
-3.0,12.303859170254379,1.167779345307238
-2.0,8.75120353476936,0.509039026172949
-1.0,-0.7809646666314869,0.7565997878752824
0.0,1.0560361926639317,1.678312888358204
1.0,0.5115724950357693,0.9581718167256266
2.0,-11.507523812942395,0.7107828511441429
3.0,-12.288838863390431,0.3766661084386639
4.0,-5.756649313368904,0.42705116654860276
5.0,-4.005088188484983,0.4949273335992478
6.0,-5.837905114524471,2.1101115386687868
7.0,-21.787165068371614,0.8785126392953337


==> figures/Alpha_x_Ell_2020.03.17_Morning_Bead_C.csv <==
Ell,Alpha,dAlpha
-7.0,11.584067900337638,0.5995158904692598
-6.0,7.147761619541893,0.560715554730297
-5.0,1.4477234308995564,0.5016488551960859
-4.0,0.9604929159681426,0.37916968341379303
-3.0,8.900932367033795,0.6340896857514016
-2.0,11.584106369897608,0.9164580625776514
-1.0,2.3753200767234097,0.8072098773859435
0.0,-1.0640250653864443,0.936342763925514
1.0,-2.526371502451929,0.6998550131528561
2.0,-10.755053251039511,0.5841595981203117
3.0,-9.152435374175695,0.645565840276076
4.0,-1.540148076883255,0.4848513854479064
5.0,-1.7305243721775618,0.48240588845216087
6.0,-13.274582539255274,1.0603611434794173
7.0,-28.163590898046568,0.40065410497677334


==> figures/K20.csv <==
 ,XM,YM
1,157.926,116.162
2,157.990,116.358
3,158.128,116.140
4,158.235,116.404
5,157.827,116.223
6,158.116,116.244
7,157.745,116.275
8,157.853,116.097
9,158.080,116.061
10,158.137,115.998
11,158.220,116.010
12,157.966,116.243
13,157.597,116.327
14,157.467,116.354
15,158.199,116.157
16,156.778,117.321
17,155.614,118.797
18,155.486,119.314
19,155.477,119.441
20,154.940,119.552
21,155.635,119.745
22,155.507,119.178
23,155.506,119.639
24,155.018,119.843
25,154.976,119.565
26,155.082,119.031
27,155.265,119.262
28,154.925,119.191
29,155.358,118.897
30,155.305,119.166
31,155.383,119.253
32,155.226,119.814
33,155.332,119.509
34,155.421,119.377
35,155.484,119.580
36,155.571,119.558
37,155.208,119.332
38,155.156,119.261
39,155.498,119.276
40,155.055,119.400
41,155.043,119.171
42,155.389,119.248
43,155.468,119.318
44,155.231,118.987
45,155.370,119.249
46,155.026,119.159
47,155.314,118.859
48,154.965,119.158
49,155.000,118.930
50,155.316,119.437
51,155.344,119.477
52,155.253,119.317
53,155.281,119.729
54,155.165,119.397
55,155.078,119.359
56,154.999,119.256
57,155.383,119.302
58,154.814,119.812
59,154.964,119.679
60,155.018,119.550
61,155.138,119.680
62,155.107,119.292
63,155.366,118.822
64,155.421,119.419
65,155.576,119.439
66,156.779,117.633
67,157.660,116.718
68,157.925,116.381
69,157.820,116.223
70,158.011,115.905
71,158.200,116.096
72,158.128,116.018
73,158.416,115.630
74,158.254,116.055
75,158.010,116.051
76,158.310,116.435
77,157.931,116.243
78,158.071,116.160
79,158.064,116.180
80,158.079,116.475
81,157.947,116.264
82,157.832,116.423
83,157.821,116.221
84,157.962,116.351
85,158.143,116.034
86,158.146,116.649
87,158.334,116.161
88,158.318,116.359
89,158.103,116.452
90,158.029,116.163
91,157.982,116.395
92,157.778,116.290
93,157.775,115.927
94,158.132,116.023
95,158.014,115.927
96,158.079,116.299
97,158.040,116.180
98,158.279,115.932
99,157.824,116.195
100,157.831,116.018
101,158.337,115.876
102,157.939,116.478
103,158.087,116.250
104,157.885,116.576
105,157.779,116.611
106,157.858,115.833
107,158.004,115.858
108,158.109,115.865
109,157.864,116.126
110,158.111,116.526
111,158.227,116.167
112,158.069,115.937
113,158.054,115.979
114,158.124,116.144
115,157.867,116.356
116,156.553,117.781
117,155.889,118.604
118,155.693,119.112
119,155.287,119.294
120,154.980,119.407
121,155.495,119.560
122,155.559,119.545
123,155.317,119.608
124,155.562,119.590
125,155.449,119.586
126,155.373,119.388
127,155.156,119.297
128,154.929,119.328
129,155.025,119.320
130,154.955,119.259
131,154.981,119.607
132,155.257,119.291
133,155.239,119.379
134,154.959,119.340
135,154.968,119.675
136,155.301,119.405
137,155.444,119.358
138,155.408,119.324
139,154.913,119.380
140,155.718,119.564
141,155.201,119.377
142,155.230,119.090
143,154.978,119.224
144,155.315,119.461
145,155.372,119.412
146,155.149,119.408
147,155.333,119.803
148,154.807,119.286
149,154.988,119.439
150,155.271,119.308
151,155.170,119.463
152,155.173,119.657
153,155.203,119.487
154,155.496,119.099
155,155.286,119.302
156,155.666,119.156
157,155.418,119.649
158,155.345,119.204
159,155.472,119.442
160,155.577,119.466
161,155.351,119.578
162,155.037,119.052
163,155.136,119.100
164,155.059,119.251
165,155.273,118.757
166,156.862,117.539
167,157.460,116.659
168,158.119,116.680
169,157.828,116.522
170,158.011,115.750
171,158.123,116.251
172,158.063,116.061
173,158.151,116.136
174,158.012,115.965
175,158.019,115.724
176,158.171,116.210
177,158.110,116.129
178,158.247,116.233
179,157.552,116.076
180,157.977,116.093
181,158.277,116.538
182,158.247,115.841
183,157.961,116.331
184,157.996,116.354
185,157.677,115.884
186,157.750,115.928
187,158.235,115.790
188,157.883,116.038
189,157.902,116.237
190,157.759,116.001
191,158.262,116.000
192,158.341,115.776
193,158.259,116.207
194,158.291,116.300
195,158.017,116.274
196,158.270,116.184
197,157.788,116.193
198,157.954,116.583
199,158.118,116.542
200,157.962,116.147
201,157.622,116.320
202,158.078,116.139
203,158.599,116.439
204,158.131,116.087
205,158.203,116.069
206,158.182,116.060
207,158.061,116.335
208,157.734,116.237
209,157.539,116.349
210,157.784,116.488
211,158.118,116.160
212,158.196,116.538
213,158.482,116.153
214,157.772,115.725
215,157.611,116.302
216,156.273,117.781
217,155.553,119.172
218,155.481,119.082
219,155.305,119.463
220,155.188,119.825
221,154.825,119.448
222,155.496,119.261
223,155.382,118.850
224,154.766,119.472
225,154.888,119.476
226,155.613,119.377
227,154.915,119.314
228,155.084,119.745
229,155.345,119.715
230,155.180,119.541
231,154.899,119.398
232,155.391,119.600
233,155.359,119.383
234,155.427,119.474
235,155.328,119.275
236,155.029,119.229
237,155.196,118.830
238,155.108,119.088
239,155.493,119.270
240,155.408,119.269
241,154.928,119.453
242,155.281,119.272
243,155.459,119.123
244,155.383,119.354
245,154.958,119.305
246,154.801,119.143
247,155.388,119.363
248,155.227,119.604
249,155.329,119.316
250,155.279,119.274
251,154.931,119.449
252,155.349,119.198
253,155.147,119.423
254,155.396,119.059
255,155.370,119.534
256,155.058,119.471
257,155.224,119.477
258,155.094,119.444
259,155.372,119.522
260,155.196,119.355
261,155.365,119.260
262,155.163,119.354
263,155.220,119.383
264,155.037,119.356
265,156.244,119.109
266,156.951,117.668
267,157.509,116.791
268,157.621,116.512
269,157.950,116.289
270,157.938,116.357
271,158.124,116.852
272,158.004,116.378
273,157.616,115.816
274,157.740,116.101
275,157.935,116.469
276,158.198,115.784
277,158.042,116.464
278,158.025,116.251
279,157.779,116.075
280,157.868,116.303
281,158.073,115.430
282,157.884,115.891
283,157.950,115.977
284,158.086,115.509
285,158.120,116.151
286,157.701,116.570
287,157.467,116.284
288,157.970,115.725
289,157.617,116.016
290,158.064,116.210
291,158.784,116.051
292,157.767,116.459
293,157.665,116.547
294,157.801,115.963
295,157.939,116.518
296,157.971,116.562
297,158.453,116.233
298,157.889,116.039
299,157.765,116.176
300,158.177,115.924
301,158.116,116.286
302,158.106,115.784
303,158.147,116.383
304,158.238,116.211
305,158.000,116.275
306,158.284,115.729
307,158.171,115.896
308,157.894,116.222
309,158.117,116.324
310,157.966,116.255
311,158.067,116.112
312,158.102,116.036
313,157.820,116.314
314,158.022,116.076
315,157.184,117.236
316,156.056,118.684
317,155.197,119.024
318,154.818,119.189
319,155.168,119.401
320,154.951,119.401
321,155.465,119.477
322,155.076,119.515
323,154.833,119.644
324,155.550,119.447
325,155.607,119.244
326,155.223,119.792
327,155.233,119.424
328,155.437,119.262
329,155.339,119.374
330,155.578,119.441
331,155.075,119.408
332,155.246,119.373
333,155.340,119.550
334,155.070,119.517
335,154.753,119.338
336,154.831,119.685
337,155.117,119.722
338,154.865,118.968
339,154.746,119.324
340,155.145,119.079
341,154.850,119.242
342,154.844,119.180
343,155.195,119.636
344,155.040,119.805
345,155.218,118.996
346,155.069,119.169
347,155.222,119.406
348,155.286,119.985
349,155.195,119.534
350,155.276,119.464
351,154.866,119.481
352,155.023,119.639
353,155.215,119.333
354,155.049,119.547
355,154.913,119.406
356,155.260,119.316
357,155.087,119.409
358,155.161,119.528
359,154.882,119.260
360,155.289,119.191
361,155.705,119.370
362,154.962,119.614
363,155.187,119.444
364,155.114,119.648
365,155.604,118.804
366,157.082,117.562
367,157.231,116.560
368,157.716,116.922
369,157.958,116.434
370,157.894,116.121
371,158.095,116.295
372,158.179,115.948
373,158.111,116.015
374,157.956,116.177
375,157.434,116.156
376,157.768,116.295
377,158.171,115.902
378,157.609,116.423
379,157.719,116.216
380,157.886,116.208
381,157.687,116.205
382,158.013,116.426
383,157.719,116.396
384,157.975,116.239
385,158.515,116.467
386,158.122,116.228
387,157.760,116.136
388,158.023,116.394
389,158.003,116.245
390,157.805,116.408
391,157.889,116.285
392,157.863,116.461
393,158.012,115.921
394,158.217,116.438
395,157.997,116.359
396,158.130,116.407
397,157.903,116.291
398,158.078,116.477
399,158.347,115.990
400,157.917,116.368
401,158.176,116.445
402,157.711,116.175
403,158.144,116.247
404,157.923,116.193
405,158.025,116.136
406,158.018,116.723
407,158.308,116.621
408,157.841,116.773
409,157.585,116.232
410,157.814,116.280
411,158.040,116.458
412,157.944,116.096
413,158.242,115.913
414,158.144,116.697
415,156.776,117.340
416,155.909,118.129
417,155.544,118.810
418,155.176,119.786
419,154.770,119.279
420,155.099,119.465
421,154.972,119.535
422,155.252,119.934
423,154.941,119.252
424,154.942,119.693
425,155.223,119.584
426,155.500,119.708
427,155.274,119.790
428,155.154,119.418
429,155.259,119.616
430,155.312,119.302
431,155.269,118.933
432,155.135,119.459
433,155.178,119.136
434,155.088,119.354
435,154.943,119.483
436,155.256,119.688
437,155.091,119.785
438,155.262,119.528
439,155.071,119.200
440,154.544,119.370
441,154.912,119.352
442,155.229,119.458
443,155.346,119.440
444,155.109,119.723
445,155.318,119.669
446,155.459,119.244
447,154.970,119.172
448,155.028,119.448
449,155.088,119.687
450,155.047,119.711
451,154.820,119.658
452,155.041,119.499
453,154.969,119.503
454,155.194,119.257
455,154.418,119.607
456,155.209,119.064
457,155.172,119.294
458,155.194,118.810
459,155.233,119.300
460,155.275,119.370
461,154.920,119.205
462,155.120,119.266
463,155.463,119.417
464,155.038,118.856
465,155.937,118.838
466,156.817,117.302
467,157.656,116.642
468,158.240,116.239
469,158.044,116.035
470,157.991,116.310
471,157.766,116.385
472,158.343,116.174
473,157.941,116.399
474,157.971,116.148
475,158.116,116.510
476,157.812,116.525
477,157.673,116.078
478,157.928,116.692
479,157.917,116.626
480,158.144,116.461
481,157.551,116.212
482,158.146,116.183
483,157.765,115.781
484,158.132,116.155
485,157.979,116.290
486,158.082,116.419
487,158.101,116.356
488,157.977,115.918
489,158.284,115.942
490,157.908,116.314
491,157.592,116.441
492,157.814,116.487
493,158.188,116.059
494,158.196,116.000
495,157.701,116.271
496,158.578,116.294
497,157.920,116.142
498,157.925,116.603
499,157.746,116.161
500,157.804,116.207
501,158.142,116.437
502,157.829,116.526
503,157.969,116.499
504,158.024,116.240
505,158.147,116.290
506,157.968,116.600
507,157.745,116.287
508,157.540,116.650
509,157.718,116.359
510,158.236,116.841
511,157.928,116.599
512,157.854,115.891
513,158.325,116.256
514,158.248,115.608
515,156.840,117.498
516,155.974,118.877
517,155.485,119.633
518,155.282,119.489
519,155.560,119.590
520,155.237,119.433
521,155.257,119.662
522,155.355,119.326
523,155.366,119.791
524,155.215,119.462
525,155.621,119.488
526,155.775,119.194
527,154.957,119.088
528,155.024,119.248
529,155.223,118.993
530,155.431,119.248
531,155.401,119.675
532,155.047,119.299
533,155.349,119.348
534,155.271,119.231
535,155.191,119.533
536,155.072,119.206
537,155.357,119.494
538,155.371,119.505
539,155.374,119.148
540,155.185,119.074
541,155.526,119.499
542,154.958,119.531
543,155.009,119.557
544,154.955,119.207
545,155.100,119.654
546,155.188,119.421
547,155.710,119.028
548,155.237,119.431
549,155.158,119.382
550,155.093,119.612
551,155.294,119.572
552,155.044,119.785
553,155.343,119.464
554,155.077,119.565
555,155.086,119.574
556,155.192,119.336
557,155.204,119.815
558,155.359,119.306
559,155.215,119.539
560,155.781,119.412
561,155.002,119.822
562,155.298,119.573
563,155.041,119.822
564,154.844,119.521
565,156.097,118.352
566,157.392,117.130
567,158.127,116.904
568,158.045,116.785
569,158.421,115.993
570,158.448,116.648
571,158.396,116.072
572,157.796,115.708
573,157.983,116.095
574,157.540,116.114
575,157.994,116.242
576,158.252,116.271
577,158.009,116.429
578,157.770,116.264
579,158.350,116.135
580,157.908,116.233
581,158.276,116.162
582,158.186,115.800
583,157.967,116.178
584,158.158,116.728
585,158.045,116.760
586,158.599,116.835
587,157.672,115.867
588,157.933,115.859
589,157.727,116.148
590,157.885,116.257
591,157.938,115.990
592,158.044,116.292
593,158.162,116.571
594,158.333,116.078
595,158.463,116.094
596,157.857,116.377
597,158.684,116.174
598,158.266,116.266
599,158.047,116.060
600,158.051,116.705
601,158.017,116.326
602,158.105,116.413
603,157.853,116.234
604,158.074,116.147
605,158.253,116.651
606,157.951,116.444
607,158.044,116.278
608,157.843,116.503
609,157.910,116.595
610,157.817,116.416
611,158.138,116.570
612,158.394,116.505
613,158.156,116.264
614,157.862,116.536
615,156.753,117.673
616,155.949,119.013
617,155.907,119.247
618,155.380,119.561
619,155.126,119.898
620,154.995,119.387
621,155.430,119.527
622,155.570,119.390
623,155.352,119.760
624,155.298,119.624
625,155.157,119.481
626,155.129,119.350
627,155.103,119.413
628,155.161,119.185
629,155.141,119.195
630,155.099,119.525
631,155.040,119.499
632,154.916,119.719
633,155.428,119.194
634,155.749,119.429
635,155.356,119.706
636,155.189,119.656
637,155.250,119.079
638,154.824,119.200
639,154.782,119.504
640,154.751,119.693
641,155.384,119.316
642,155.261,119.417
643,155.312,119.387
644,155.516,119.527
645,155.089,119.325
646,155.391,119.396
647,155.249,119.485
648,155.301,119.510
649,155.097,119.391
650,155.031,119.636
651,155.035,119.607
652,155.235,119.373
653,155.063,119.625
654,155.287,119.687
655,155.152,119.382
656,155.128,119.710
657,155.336,119.550
658,155.252,119.497
659,155.463,119.329
660,155.585,119.722
661,155.444,119.446
662,154.939,119.740
663,155.402,119.374
664,155.239,119.445
665,156.465,118.190
666,157.742,116.661
667,158.003,116.377
668,158.131,116.246
669,158.039,116.301
670,158.232,116.506
671,158.561,116.262
672,158.004,116.660
673,158.170,116.145
674,158.039,116.643
675,158.099,116.373
676,157.885,116.322
677,158.213,116.185
678,158.124,116.454
679,158.071,116.320
680,158.011,116.440
681,158.189,116.363
682,158.527,116.492
683,158.363,116.250
684,158.186,116.833
685,157.709,116.228
686,158.236,116.010
687,157.880,116.704
688,157.567,116.486
689,158.285,116.139
690,158.070,116.366
691,158.206,116.640
692,158.308,116.171
693,158.604,116.169
694,157.704,116.195
695,158.314,115.932
696,158.262,116.211
697,157.943,116.280
698,158.015,116.138
699,157.890,115.886
700,158.533,115.717
701,158.264,116.165
702,157.787,116.245
703,157.825,116.460
704,158.354,116.503
705,157.987,116.534
706,158.166,116.434
707,157.944,116.066
708,158.112,116.335
709,158.044,116.210
710,158.094,116.138
711,157.985,116.302
712,158.241,116.412
713,158.424,116.821
714,158.130,116.680
715,156.872,117.993
716,156.188,118.683
717,155.205,119.200
718,155.248,119.048
719,155.375,120.149
720,155.223,119.543
721,154.987,119.424
722,155.159,119.216
723,155.115,119.370
724,155.309,119.350
725,155.277,119.770
726,155.240,119.535
727,155.485,119.427
728,154.848,119.589
729,155.063,119.598
730,155.363,119.882
731,154.832,119.231
732,154.959,119.323
733,154.693,119.563
734,155.523,119.651
735,155.229,119.368
736,155.431,119.640
737,155.309,119.511
738,155.285,119.390
739,155.623,119.198
740,154.812,119.717
741,155.189,119.387
742,155.265,119.334
743,155.115,119.356
744,155.392,119.321
745,155.092,119.098
746,155.775,119.868
747,155.157,119.622
748,155.236,119.628
749,155.156,119.668
750,155.412,119.478
751,155.249,119.435
752,155.536,119.567
753,154.926,119.619
754,154.807,119.585
755,154.916,119.618
756,154.921,119.962
757,155.291,119.358
758,155.826,119.723
759,155.140,119.721
760,155.265,119.613
761,155.000,119.257
762,155.260,119.274
763,154.983,119.731
764,155.076,119.160
765,156.929,117.770
766,157.505,116.792
767,157.819,116.328
768,157.893,116.115
769,158.254,116.155
770,158.055,116.414
771,157.837,116.243
772,158.506,116.182
773,157.918,115.918
774,158.626,116.447
775,157.734,116.229
776,157.916,116.668
777,157.988,116.472
778,157.838,116.641
779,157.836,116.142
780,158.098,116.737
781,157.932,116.342
782,158.030,116.533
783,158.221,116.354
784,158.109,116.080
785,158.460,116.007
786,158.436,116.206
787,157.957,116.077
788,158.427,116.276
789,157.965,116.099
790,157.833,116.603
791,157.799,116.426
792,158.305,116.292
793,158.113,116.305
794,158.125,116.176
795,157.931,116.532
796,158.022,116.047
797,157.957,116.211
798,157.779,116.300
799,158.158,116.152
800,158.209,115.980
801,157.908,116.426
802,157.795,115.991
803,158.111,116.535
804,157.889,116.335
805,158.192,116.349
806,157.813,116.303
807,158.008,116.161
808,157.751,116.219
809,157.888,116.081
810,158.489,116.065
811,158.046,116.566
812,157.914,116.353
813,157.764,116.091
814,158.051,116.533
815,156.640,118.149
816,155.692,118.806
817,155.244,119.530
818,155.463,119.314
819,155.766,119.610
820,155.373,119.323
821,155.276,119.218
822,155.379,119.849
823,154.906,119.785
824,155.360,119.249
825,155.491,119.666
826,155.470,119.870
827,155.443,119.592
828,155.460,119.932
829,155.001,119.557
830,155.242,119.438
831,155.186,119.213
832,155.353,119.596
833,155.321,119.994
834,155.143,119.914
835,155.468,119.355
836,155.437,119.736
837,155.331,119.178
838,155.753,119.247
839,154.834,119.950
840,155.388,119.886
841,155.023,119.467
842,155.178,119.807
843,154.835,119.736
844,155.433,119.466
845,155.426,119.226
846,154.534,119.666
847,155.354,119.628
848,155.094,119.054
849,155.540,119.585
850,155.259,119.597
851,155.150,119.590
852,155.302,119.681
853,155.412,119.655
854,155.226,119.127
855,155.102,119.748
856,155.289,119.658
857,155.475,119.267
858,155.452,119.243
859,155.593,119.191
860,155.450,119.639
861,155.095,119.393
862,155.082,119.471
863,158.134,116.157
864,158.125,116.412
865,158.420,115.956
866,158.016,116.288
867,158.070,116.045
868,157.862,116.464
869,158.166,116.457
870,157.764,116.123
871,157.963,116.514
872,158.226,116.380
873,158.505,116.474
874,158.356,116.536
875,158.174,116.205
876,158.299,116.487
877,157.522,116.139
878,157.930,116.471
879,157.987,116.571
880,158.229,116.667
881,158.139,116.570
882,158.009,116.529
883,158.041,115.888
884,158.007,116.424
885,158.168,116.175
886,158.189,116.091
887,158.287,116.022
888,158.036,116.405
889,157.961,116.537
890,158.321,116.304
891,158.136,116.673
892,158.327,116.034
893,158.076,116.203
894,157.907,116.354
895,157.724,116.285
896,158.497,116.473
897,157.991,116.582
898,158.030,116.602
899,158.150,116.153
900,158.058,116.090
901,157.863,116.291
902,157.802,116.316
903,157.736,116.625
904,156.064,118.769
905,155.505,118.974
906,155.649,119.657
907,155.316,119.443
908,155.258,119.369
909,155.536,119.747
910,155.070,119.323
911,155.091,119.623
912,155.034,119.208
913,155.075,119.495
914,155.116,119.587
915,155.149,119.386
916,155.367,119.336
917,155.152,119.591
918,154.657,119.617
919,155.192,119.683
920,155.427,119.724
921,155.207,119.122
922,155.269,119.199
923,155.118,119.178
924,155.047,119.423
925,155.637,119.704
926,155.117,119.425
927,155.020,119.640
928,155.319,119.867
929,155.120,119.979
930,155.205,119.727
931,154.856,119.361
932,155.082,119.936
933,155.953,119.599
934,155.476,119.675
935,155.182,119.373
936,155.188,119.937
937,154.965,119.174
938,155.124,119.319
939,155.093,119.459
940,155.174,119.147
941,155.120,119.254
942,155.414,119.333
943,155.575,119.514
944,155.374,119.302
945,155.226,119.694
946,155.178,119.351
947,155.189,119.230
948,154.826,119.375
949,155.335,119.470
950,155.493,119.410
951,155.275,119.529
952,154.955,119.525
953,155.506,118.956
954,157.360,117.763
955,157.796,116.937
956,157.919,116.475
957,158.100,116.120
958,157.994,116.248
959,157.915,116.364
960,157.483,115.624
961,158.206,116.115
962,157.992,116.644
963,157.930,116.710
964,157.720,116.410
965,158.047,115.905
966,157.945,116.214
967,158.318,116.461
968,158.076,116.372
969,157.796,116.369
970,157.766,116.732
971,158.171,116.690
972,158.081,116.336
973,157.838,116.369
974,157.849,116.349
975,157.915,116.672
976,158.126,116.692
977,158.070,116.304
978,157.973,116.214
979,157.839,116.004
980,157.881,115.842
981,157.961,116.438
982,157.670,116.830
983,158.417,116.533
984,158.465,116.570
985,157.986,116.757
986,158.059,116.699
987,157.944,115.835
988,157.805,116.317
989,157.671,116.361
990,158.134,116.329
991,157.905,116.208
992,157.775,116.581
993,157.488,116.454
994,157.745,116.145
995,157.539,116.589
996,157.794,116.285
997,158.295,116.395
998,158.088,116.271
999,157.951,116.420
1000,157.563,116.660

